Transformer-Based Model Predictive Path Integral Control

This paper presents a novel approach to improve the Model Predictive Path Integral (MPPI) control by using a transformer to initialize the mean control sequence. Traditional MPPI methods often struggle with sample efficiency and computational costs due to suboptimal initial rollouts. We propose TransformerMPPI, which uses a transformer trained on historical control data to generate informed initial mean control sequences. TransformerMPPI combines the strengths of the attention mechanism in transformers and sampling-based control, leading to improved computational performance and sample efficiency. The ability of the transformer to capture long-horizon patterns in optimal control sequences allows TransformerMPPI to start from a more informed control sequence, reducing the number of samples required, and accelerating convergence to optimal control sequence. We evaluate our method on various control tasks, including avoidance of collisions in a 2D environment and autonomous racing in the presence of static and dynamic obstacles. Numerical simulations demonstrate that TransformerMPPI consistently outperforms traditional MPPI algorithms in terms of overall average cost, sample efficiency, and computational speed in the presence of static and dynamic obstacles.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> csv/average_cost_vs_num_dynamic_obstacle.csv <==
num_obstacles,original_mppi,transformer_mppi
0,1781.8701691240071,1672.575694895453
3,1782.40189854304,1683.7492948207591
6,1785.0713052488863,1669.5966647011894
9,1775.2949589192867,1675.7597600668669
12,1796.2467316346508,1687.0000636130571
15,1789.242966336012,1729.0499327629805


==> csv/average_cost_vs_num_dynamic_racing.csv <==
num_obstacles,original_mppi,transformer_mppi
0,393412,384168
10,401426,385189
20,393495,389390
30,391415,374348
40,404464,384295
50,390432,381723

==> csv/average_cost_vs_num_samples_obstacle.csv <==
num_samples,original_mppi,transformer_mppi
50,1824.6649621099234,1707.887636604905
100,1787.8375457406044,1670.171446290281
200,1755.1663242071868,1668.0109033048152
300,1742.9401217639447,1665.7096443235873
400,1737.4099372714759,1667.5954780727625
500,1754.2223132520915,1661.4414341002703


==> csv/average_cost_vs_num_samples_racing.csv <==
num_samples,original_mppi,transformer_mppi
5000,397436,377922
6000,395687,379642
7000,394291,374729
8000,382146,374907
9000,381037,375627
10000,373421,371046

==> csv/average_steps_vs_num_samples_obstacle.csv <==
num_samples,original_mppi,transformer_mppi
50,144.4,140.2
100,141.5,139.88888888888889
200,137.8,137.4
300,136.6,136.6
400,137.0,137.9
500,137.8,138.7


==> csv/average_steps_vs_num_samples_racing.csv <==
num_samples,original_mppi,transformer_mppi
5000,426.8,429.2
6000,425.4,421.3
7000,426.5,424.8
8000,420.8,421.4
9000,420.1,419.4
10000,420,421.6

==> csv/collision_avoidance_per_episode_num_samples_50_obstacle.csv <==
episode,original_mppi_cumulative_rate,transformer_mppi_cumulative_rate
1,0,1
2,1,1
3,1,1
4,1,1
5,1,1
6,1,1
7,1,1
8,1,1
9,1,1
10,0,0
11,1,1
12,1,0
13,1,0
14,1,0
15,1,0
16,1,1
17,0,0
18,1,0
19,1,0
20,1,1
21,1,0
22,0,0
23,1,0
24,1,0
25,1,0

==> csv/collision_avoidance_vs_num_samples_obstacle.csv <==
num_samples,original_mppi_rate,transformer_mppi_rate
40,92.0,96.0
50,100.0,92.0
100,100.0,92.0
200,96.0,100.0
300,96.0,100.0
400,100.0,96.0
500,100.0,100.0
600,96.0,100.0


==> csv/collision_vs_episode_num_samples_50_obstacle.csv <==
episode,original_mppi,transformer_mppi
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,0,0
8,0,0
9,0,0
10,0,0


==> csv/cost_per_episode_num_samples_50_obstacle.csv <==
episode,original_mppi,transformer_mppi
1,1820.4560569226742,1892.31896173954
2,1893.4887234270573,1682.748204112053
3,1767.9137967824936,1633.5775234401226
4,1855.1795364916325,1680.107766509056
5,1839.7775343954563,1847.3276707231998
6,1795.4824158847332,1641.3682797253132
7,1771.0978574752808,1677.9924973845482
8,1760.6136564016342,1657.6348955333233
9,1839.1591159403324,1684.1929071843624
10,1903.4809273779392,1681.6076596975327


==> csv/cost_per_episode_num_samples_50_racing.csv <==
episode,original_mppi,transformer_mppi
1,393410,384164
2,401426,385189
3,403493,369190
4,391415,374348
5,404457,373245
6,390415,366759
7,403419,373748
8,401495,384192
9,393412,383150
10,391418,385235

==> csv/steps_per_episode_num_samples_50_obstacle.csv <==
episode,original_mppi,transformer_mppi
1,143,149
2,149,136
3,141,130
4,147,138
5,144,154
6,143,131
7,142,137
8,141,135
9,145,146
10,149,146


==> csv/steps_per_episode_num_samples_50_racing.csv <==
episode,original_mppi,transformer_mppi
1,423,425
2,429,428
3,418,427
4,424,436
5,437,421
6,425,422
7,422,422
8,427,431
9,424,438
10,439,442

==> csv/success_rate_vs_num_dynamic_obstacles.csv <==
num_obstacles,original_mppi,transformer_mppi
0,100.0,100.0
3,90.0,90.0
6,80.0,70.0
9,40.0,40.0
12,70.0,80.0
15,50.0,40.0


==> csv/success_rate_vs_num_samples_obstacle.csv <==
num_samples,original_mppi,transformer_mppi
50,100.0,100.0
100,100.0,100.0
200,100.0,100.0
300,100.0,100.0
400,100.0,100.0
500,100.0,100.0


==> csv/transformer_predictions_2d_obstacle_u1.csv <==
horizon,original,transformer
1,1.974147069,1.959369896
2,1.977074304,1.97727817
3,2.001900374,1.931419543
4,1.919916008,1.946723701
5,1.910834096,1.967226112
6,1.892087484,1.872749688
7,1.938515343,1.904042412
8,1.888828898,1.907033264
9,1.894088981,1.878956757
10,1.821138462,1.835321414
11,1.937651559,1.831652807
12,1.871884241,1.881615094
13,1.855597505,1.89228079
14,1.879715884,1.829523493
15,1.775941622,1.829268898
16,1.776881081,1.782358004
17,1.745716715,1.72833027
18,1.728786112,1.706974636
19,1.557498669,1.597656091
20,1.222844241,1.340849356

==> csv/transformer_predictions_2d_obstacle_u2.csv <==
horizon,original,transformer,,,,,,,,,
1,0.004,0,,,,,,,,,
2,0.996,1.048,,,,,,,,,
3,0.72,0.92,,,,,,,,,
4,-0.864,-0.984,,,,,,,,,
5,-0.44,-0.46,,,,,,,,,
6,0.1,0.216,,,,,,,,,
7,0.24,0.312,,,,,,,,,
8,-0.7,-0.936,,,,,,,,,
9,0.604,0.84,,,,,,,,,
10,0.144,-0.08,,,,,,,,,
11,0.08,0.2,,,,,,,,,
12,-0.312,-0.224,,,,,,,,,
13,0.14,0.2,,,,,,,,,2.5
14,-0.216,-0.3,,,,,,,,,
15,0.284,0.092,,,,,,,,,
16,0.016,-0.212,,,,,,,,,
17,-0.268,-0.172,,,,,,,,,
18,-0.02,0.096,,,,,,,,,
19,-0.248,-0.368,,,,,,,,,
20,-0.304,-0.208,,,,,,,,,

==> csv/transformer_predictions_racing_u1.csv <==
horizon,original,transformer
1,2.00E+00,0.98
2,2.00E+00,2.21
3,1.60E+00,1.5
4,1.55E+00,1.9
5,2.00E+00,2.6
6,3.69E-01,0.7
7,1.78E+00,1.96
8,-1.26E+00,-1.37
9,1.00E+00,1.3
10,-1.53E+00,-1.86
11,2.00E+00,1.5
12,1.25E+00,1.28
13,1.99E+00,1.97
14,9.45E-01,0.76
15,8.42E-01,0.94
16,-9.68E-01,-1.4
17,7.24E-02,0.15
18,-4.76E-01,-0.56
19,1.22E+00,1.25
20,-5.06E-01,-0.69
21,-4.12E-01,-0.56
22,2.00E+00,2.45
23,-2.00E+00,-2.35
24,6.85E-01,0.9
25,-2.00E+00,-1.7

==> csv/transformer_predictions_racing_u2.csv <==
horizon,original,transformer
1,0.249,0.218
2,-0.0437,-0.047
3,0.25,0.232
4,-0.25,-0.213
5,-0.0859,-0.075
6,-0.0301,-0.033
7,-0.249,-0.279
8,0.249,0.285
9,-0.249,-0.216
10,0.249,0.219
11,-0.25,-0.278
12,0.25,0.216
13,-0.249,-0.223
14,-0.25,-0.277
15,0.25,0.23
16,0.249,0.22
17,-0.25,-0.279
18,-0.25,-0.213
19,0.25,0.278
20,-0.25,-0.229
21,-0.249,-0.226
22,-0.161,-0.225
23,-0.25,-0.147
24,0.249,-0.274
25,0.249,0.272

==> data_mppi.csv <==
1820.46, 1893.49, 1767.91, 1855.18, 1839.78, 1795.48
1771.10, 1760.61, 1839.16, 1903.48, 1760.25, 1762.17
1815.37, 1776.83, 1752.02, 1798.02, 1811.83, 1818.16
1797.03, 1786.69, 1736.89, 1751.98, 1771.55, 1742.09
1731.82, 1756.79, 1737.68, 1830.91, 1755.12, 1736.83
1747.23, 1733.48, 1733.41, 1735.08, 1744.14, 1734.90
1773.25, 1742.54, 1749.31, 1736.07, 1731.32, 1745.91
1737.65, 1735.03, 1735.92, 1734.67, 1735.60, 1746.52
1734.43, 1737.06, 1768.13, 1740.76, 1908.93, 1732.78
1727.97, 1728.42, 1730.52, 1736.69, 1732.00, 1736.02


==> data_mppi_racing.csv <==
393410, 386424, 388667, 378295, 376087, 378488
401426, 396422, 391035, 378454, 385937, 368324
403493, 378364, 395223, 379024, 385175, 368394
391415, 376424, 390824, 387240, 386987, 368454
404457, 404250, 388287, 377915, 377057, 378458
390415, 402563, 401135, 387940, 376392, 378428
403419, 403145, 385047, 386140, 377124, 378488
401495, 409520, 391214, 392247, 379569, 368352
393412, 414541, 391247, 377153, 379055, 378458
391418, 385217, 420231, 377052, 386987, 368366


==> data_transformermppi.csv <==
1892.32, 1682.75, 1633.58, 1680.11, 1847.33, 1641.37
1677.99, 1657.63, 1684.19, 1681.61, 1649.38, 1659.04
1678.32, 1649.38, 1637.40, 1697.44, 1652.62, 1776.47
1631.49, 1683.54, 1656.84, 1652.99, 1658.56, 1643.44
1700.41, 1682.99, 1675.02, 1667.72, 1658.60, 1643.12
1664.28, 1691.63, 1643.67, 1682.36, 1701.31, 1670.35
1656.51, 1657.66, 1646.20, 1681.72, 1670.51, 1667.43
1684.18, 1656.89, 1674.13, 1682.61, 1659.60, 1647.40
1651.49, 1674.12, 1651.78, 1680.00, 1634.33, 1680.81
1624.45, 1651.62, 1670.50, 1660.21, 1686.60, 1677.99


==> data_transformermppi_racing.csv <==
384164, 391583, 382528, 384628, 368385, 362140
385189, 378210, 393556, 365186, 368295, 379948
369190, 371701, 384434, 384529, 383919, 362044
374348, 386583, 373599, 362156, 389319, 379545
373245, 378701, 364958, 366388, 369355, 379948
366759, 374523, 362615, 383917, 368295, 362154
373748, 369721, 361755, 383628, 383819, 362194
384192, 372505, 373536, 367419, 368732, 362444
383150, 373314, 364780, 384628, 388719, 379959
385235, 399583, 385533, 366586, 367435, 380080

